ForestVO: Enhancing Visual Odometry in Forest Environments through ForestGlue

Recent advancements in visual odometry systems have improved autonomous navigation; however, challenges persist in complex environments like forests, where dense foliage, variable lighting, and repetitive textures compromise feature correspondence accuracy. To address these challenges, we introduce ForestGlue, enhancing the SuperPoint feature detector through four configurations - grayscale, RGB, RGB-D, and stereo-vision - optimised for various sensing modalities. For feature matching, we employ LightGlue or SuperGlue, retrained with synthetic forest data. ForestGlue achieves comparable pose estimation accuracy to baseline models but requires only 512 keypoints - just 25% of the baseline's 2048 - to reach an LO-RANSAC AUC score of 0.745 at a 10{\deg} threshold. With only a quarter of keypoints needed, ForestGlue significantly reduces computational overhead, demonstrating effectiveness in dynamic forest environments, and making it suitable for real-time deployment on resource-constrained platforms. By combining ForestGlue with a transformer-based pose estimation model, we propose ForestVO, which estimates relative camera poses using matched 2D pixel coordinates between frames. On challenging TartanAir forest sequences, ForestVO achieves an average relative pose error (RPE) of 1.09 m and a kitti_score of 2.33%, outperforming direct-based methods like DSO by 40% in dynamic scenes. Despite using only 10% of the dataset for training, ForestVO maintains competitive performance with TartanVO while being a significantly lighter model. This work establishes an end-to-end deep learning pipeline specifically tailored for visual odometry in forested environments, leveraging forest-specific training data to optimise feature correspondence and pose estimation, thereby enhancing the accuracy and robustness of autonomous navigation systems.

==> Diagrams/ForestVO_Sys_Arch.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ForestVO_Sys_Arch.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{244.80073704bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.65727813)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ForestVO_Sys_Arch.pdf}}%
    \put(0.17978769,1.23941268){\color[rgb]{0,0,0}\transparent{0.98750001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(x0,y0)$\end{tabular}}}}%
    \put(0.67770188,1.23941268){\color[rgb]{0,0,0}\transparent{0.98750001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(x1,y1)$\end{tabular}}}}%
    \put(0.12742327,0.00041693){\color[rgb]{0,0,0}\transparent{0.98750001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3D Translation\end{tabular}}}}%
    \put(0.64625688,0.00041693){\color[rgb]{0,0,0}\transparent{0.98750001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}6D Rotation\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ForestVO_Sys_Arch.pdf}}%
    \put(0.36610806,1.00078589){\color[rgb]{0,0,0}\transparent{0.98750001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Input Projection\end{tabular}}}}%
    \put(0.31862815,0.70546906){\color[rgb]{0,0,0}\transparent{0.98750001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Transformer Encoder\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ForestVO_Sys_Arch.pdf}}%
    \put(0.32572102,0.84722952){\color[rgb]{0,0,0}\transparent{0.98750001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Positional Encoding\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ForestVO_Sys_Arch.pdf}}%
    \put(0.43145906,0.62007796){\color[rgb]{0,0,0}\transparent{0.49375001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Layer 1\end{tabular}}}}%
    \put(0.43145906,0.54913754){\color[rgb]{0,0,0}\transparent{0.49375001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Layer 2\end{tabular}}}}%
    \put(0.44984137,0.22710419){\color[rgb]{0,0,0}\transparent{0.49375001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Mean\end{tabular}}}}%
    \put(0.43136103,0.47977133){\color[rgb]{0,0,0}\transparent{0.49375001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Layer 3\end{tabular}}}}%
    \put(0.43136103,0.4039965){\color[rgb]{0,0,0}\transparent{0.49375001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Layer 4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ForestVO_Sys_Arch.pdf}}%
  \end{picture}%
\endgroup%


==> Diagrams/Updated_ForestVO_Sys_Arch.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Updated_ForestVO_Sys_Arch.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{215.99999135bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.3896347)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.34743324,1.35236021){\color[rgb]{0,0,0}\transparent{0.98750001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Image Pairs\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Updated_ForestVO_Sys_Arch.pdf}}%
    \put(0.36194279,1.22201538){\color[rgb]{0,0,0}\transparent{0.98750001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ForestGlue\end{tabular}}}}%
    \put(0.04728176,1.15145607){\color[rgb]{0,0,0}\transparent{0.98750001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Feature Detection\end{tabular}}}}%
    \put(0.4867363,0.98308428){\color[rgb]{0,0,0}\transparent{0.98750001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}+\end{tabular}}}}%
    \put(0.74737817,0.99171549){\color[rgb]{0,0,0}\transparent{0.98750001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}/\end{tabular}}}}%
    \put(0.5773169,1.15038684){\color[rgb]{0,0,0}\transparent{0.98750001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Feature Matching\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Updated_ForestVO_Sys_Arch.pdf}}%
    \put(0.10798475,0.98458412){\color[rgb]{0,0,0}\transparent{0.98750001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}SuperPoint\end{tabular}}}}%
    \put(0.65119811,1.05774085){\color[rgb]{0,0,0}\transparent{0.98750001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}SuperGlue\end{tabular}}}}%
    \put(0.65514011,0.92154808){\color[rgb]{0,0,0}\transparent{0.98750001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}LightGlue\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Updated_ForestVO_Sys_Arch.pdf}}%
    \put(0.21334042,0.44938677){\color[rgb]{0,0,0}\transparent{0.98750001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pose Estimation Model\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Updated_ForestVO_Sys_Arch.pdf}}%
    \put(0.25187794,0.57045636){\color[rgb]{0,0,0}\transparent{0.98750001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(x0,y0)$\end{tabular}}}}%
    \put(0.5640183,0.57045636){\color[rgb]{0,0,0}\transparent{0.98750001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(x1,y1)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Updated_ForestVO_Sys_Arch.pdf}}%
  \end{picture}%
\endgroup%

